Thermodynamic formalism for subsystems of expanding Thurston maps II

Expanding Thurston maps were introduced by M. Bonk and D. Meyer with motivation from complex dynamics and Cannon's conjecture from geometric group theory via Sullivan's dictionary. In this paper, we study subsystems of expanding Thurston maps motivated via Sullivan's dictionary as analogs of some subgroups of Kleinian groups. We prove the uniqueness and various ergodic properties of the equilibrium states for strongly primitive subsystems and real-valued H\"older continuous potentials, and establish the equidistribution of preimages of subsystems with respect to the equilibrium states. Here, the sphere $S^{2}$ is equipped with a natural metric, called a visual metric, introduced by M. Bonk and D. Meyer. As a result, for strongly primitive subsystems of expanding Thurston maps without periodic critical points, we obtain a level-$2$ large deviation principle for Birkhoff averages and iterated preimages.

==> Readme.txt <==
------------------------
subsystem equ
